The Carina Nebula: A Laboratory for Feedback and Triggered Star Formation

The Carina Nebula (NGC 3372) is our richest nearby laboratory in which to study feedback through UV radiation and stellar winds from very massive stars during the formation of an OB association, at an early phase before SNe have disrupted the environment. This feedback is triggering new generations of star formation around the periphery of the nebula, while simultaneously evaporating the gas and dust reservoirs out of which young stars are trying to accrete. Carina is currently powered by UV radiation from 65 O-type stars and 3 WNH stars, but for most of its lifetime when its most massive star (Eta Car) was on the main-sequence, the Carina Nebula was powered by 70 O-type stars that produced an ionizing luminosity 150 times stronger than in Orion. At a distance of 2.3 kpc, Carina has the most extreme stellar populationwithin a few kpc of the Sun, and suffers little interstellar extinction. It is our best bridge between the detailed star-formation processes that can be studied in nearby regions like Orion, and much more extreme but also more distant regions like 30 Doradus. Existing observations have only begun to tap the tremendous potential of this region for understanding the importance of feedback in star formation; it will provide a reservoir of new discoveries for the next generation of large ground-based telescopes, space telescopes, and large submillimeter and radio arrays.

==> abstract.txt <==

The Carina Nebula: A Laboratory for Feedback and Triggered Star
Formation

Nathan Smith

Kate J. Brooks

The Carina Nebula (NGC 3372) is our richest nearby laboratory in which
to study feedback through UV radiation and stellar winds from very
massive stars during the formation of an OB association, at an early
phase before SNe have disrupted the environment. This feedback is
triggering new generations of star formation around the periphery of
the nebula, while simultaneously evaporating the gas and dust
reservoirs out of which young stars are trying to accrete. Carina is
currently powered by UV radiation from 65 O-type stars and 3 WNH
stars, but for most of its lifetime when its most massive star (Eta
Car) was on the main-sequence, the Carina Nebula was powered by 70
O-type stars that produced an ionizing luminosity 150 times stronger
than in Orion. At a distance of 2.3~kpc, Carina has the most extreme
stellar populationwithin a few kpc of the Sun, and suffers little
interstellar extinction. It is our best bridge between the detailed
star-formation processes that can be studied in nearby regions like
Orion, and much more extreme but also more distant regions like 30
Doradus. Existing observations have only begun to tap the tremendous
potential of this region for understanding the importance of feedback
in star formation — it will provide a reservoir of new discoveries for
the next generation of large ground-based telescopes, space
telescopes, and large submillimeter and radio arrays.

